Speeding up PCA with priming

We introduce primed-PCA (pPCA), a two-step algorithm for speeding up the approximation of principal components. This algorithm first runs any approximate-PCA method to get an initial estimate of the principal components (priming), and then applies an exact PCA in the subspace they span. Since this subspace is of small dimension in any practical use, the second step is extremely cheap computationally. Nonetheless, it improves accuracy significantly for a given computational budget across datasets. In this setup, the purpose of the priming is to narrow down the search space, and prepare the data for the second step, an exact calculation. We show formally that pPCA improves upon the priming algorithm under very mild conditions, and we provide experimental validation on both synthetic and real large-scale datasets showing that it systematically translates to improved performance. In our experiments we prime pPCA by several approximate algorithms and report an average speedup by a factor of 7.2 over Oja's rule, and a factor of 10.5 over EigenGame.

==> plots/cifar/table.txt <==
	  cifar
pi/8
---------------
EigenGame      15.79 +- 8.33
pPCA  (Eig)    5.02 +- 0.73
p2PCA (Eig)    6.15 +- 0.78
p4PCA (Eig)    7.78 +- 0.97
Oja            800000000008.32 +- 399999999983.36
pPCA  (Oja)    100000000021.19 +- 299999999992.93
pPCA2 (Oja)    14.38 +- 7.24
pPCA4 (Oja)    11.58 +- 2.02
Power Method   9.56 +- 0.93
pPCA (PM)      9.57 +- 0.93
==============================
pi/32
---------------
EigenGame      28.37 +- 10.09
pPCA  (Eig)    6.92 +- 0.79
p2PCA (Eig)    7.36 +- 1.07
p4PCA (Eig)    8.71 +- 1.07
Oja            1000000000000.00 +- 0.00
pPCA  (Oja)    100000000038.59 +- 299999999987.14
pPCA2 (Oja)    26.32 +- 9.60
pPCA4 (Oja)    18.97 +- 3.80
Power Method   9.67 +- 0.94
pPCA (PM)      9.68 +- 0.94
==============================
pi/128
---------------
EigenGame      1000000000000.00 +- 0.00
pPCA  (Eig)    1000000000000.00 +- 0.00
p2PCA (Eig)    1000000000000.00 +- 0.00
p4PCA (Eig)    1000000000000.00 +- 0.00
Oja            1000000000000.00 +- 0.00
pPCA  (Oja)    700000000014.02 +- 458257569474.17
pPCA2 (Oja)    40.01 +- 11.90
pPCA4 (Oja)    27.88 +- 4.82
Power Method   1000000000000.00 +- 0.00
pPCA (PM)      9.80 +- 0.94
==============================


==> plots/exp_toy/table.txt <==
	  exp_toy
pi/8
---------------
EigenGame      4.55 +- 0.67
pPCA  (Eig)    3.48 +- 0.87
p2PCA (Eig)    0.89 +- 0.58
p4PCA (Eig)    0.27 +- 0.11
Oja            0.23 +- 0.09
pPCA  (Oja)    0.08 +- 0.03
pPCA2 (Oja)    0.05 +- 0.01
pPCA4 (Oja)    0.05 +- 0.01
Power Method   0.21 +- 0.01
pPCA (PM)      0.23 +- 0.01
==============================
pi/32
---------------
EigenGame      5.81 +- 0.83
pPCA  (Eig)    4.58 +- 0.95
p2PCA (Eig)    2.35 +- 0.61
p4PCA (Eig)    0.80 +- 0.34
Oja            0.34 +- 0.09
pPCA  (Oja)    0.15 +- 0.05
pPCA2 (Oja)    0.09 +- 0.02
pPCA4 (Oja)    0.07 +- 0.01
Power Method   0.22 +- 0.01
pPCA (PM)      0.23 +- 0.01
==============================
pi/128
---------------
EigenGame      800000000001.49 +- 399999999997.02
pPCA  (Eig)    100000000005.27 +- 299999999998.24
p2PCA (Eig)    3.05 +- 0.71
p4PCA (Eig)    1.60 +- 0.35
Oja            0.46 +- 0.10
pPCA  (Oja)    0.23 +- 0.06
pPCA2 (Oja)    0.14 +- 0.03
pPCA4 (Oja)    0.09 +- 0.01
Power Method   0.22 +- 0.01
pPCA (PM)      0.23 +- 0.01
==============================


==> plots/lin_toy/table.txt <==
	  lin_toy
pi/8
---------------
EigenGame      12.24 +- 4.14
pPCA  (Eig)    4.04 +- 2.30
p2PCA (Eig)    1.64 +- 0.62
p4PCA (Eig)    1.10 +- 0.20
Oja            0.32 +- 0.18
pPCA  (Oja)    0.11 +- 0.09
pPCA2 (Oja)    0.03 +- 0.01
pPCA4 (Oja)    0.04 +- 0.00
Power Method   0.67 +- 0.07
pPCA (PM)      0.68 +- 0.07
==============================
pi/32
---------------
EigenGame      300000000014.37 +- 458257569486.18
pPCA  (Eig)    7.45 +- 3.00
p2PCA (Eig)    2.92 +- 0.93
p4PCA (Eig)    1.94 +- 0.44
Oja            0.58 +- 0.24
pPCA  (Oja)    0.19 +- 0.10
pPCA2 (Oja)    0.05 +- 0.01
pPCA4 (Oja)    0.05 +- 0.01
Power Method   900000000000.06 +- 299999999999.82
pPCA (PM)      0.69 +- 0.07
==============================
pi/128
---------------
EigenGame      1000000000000.00 +- 0.00
pPCA  (Eig)    900000000002.20 +- 299999999993.39
p2PCA (Eig)    4.84 +- 1.57
p4PCA (Eig)    2.93 +- 0.63
Oja            0.92 +- 0.29
pPCA  (Oja)    0.29 +- 0.11
pPCA2 (Oja)    0.07 +- 0.02
pPCA4 (Oja)    0.06 +- 0.01
Power Method   1000000000000.00 +- 0.00
pPCA (PM)      0.69 +- 0.07
==============================


==> plots/mnist/table.txt <==
	  mnist
pi/8
---------------
EigenGame      9.33 +- 3.64
pPCA  (Eig)    2.21 +- 0.59
p2PCA (Eig)    1.15 +- 0.37
p4PCA (Eig)    0.78 +- 0.43
Oja            100000000044.01 +- 299999999985.33
pPCA  (Oja)    11.53 +- 5.74
pPCA2 (Oja)    8.03 +- 3.32
pPCA4 (Oja)    6.83 +- 0.86
Power Method   6.32 +- 0.80
pPCA (PM)      6.33 +- 0.80
==============================
pi/32
---------------
EigenGame      100000000019.65 +- 299999999993.45
pPCA  (Eig)    3.44 +- 0.57
p2PCA (Eig)    2.18 +- 0.57
p4PCA (Eig)    1.58 +- 0.57
Oja            700000000018.57 +- 458257569467.22
pPCA  (Oja)    19.74 +- 7.31
pPCA2 (Oja)    13.07 +- 4.45
pPCA4 (Oja)    11.96 +- 1.44
Power Method   6.38 +- 0.80
pPCA (PM)      6.40 +- 0.80
==============================
pi/128
---------------
EigenGame      1000000000000.00 +- 0.00
pPCA  (Eig)    1000000000000.00 +- 0.00
p2PCA (Eig)    1000000000000.00 +- 0.00
p4PCA (Eig)    1000000000000.00 +- 0.00
Oja            900000000008.38 +- 299999999974.87
pPCA  (Oja)    29.88 +- 8.00
pPCA2 (Oja)    19.45 +- 4.69
pPCA4 (Oja)    17.60 +- 1.71
Power Method   1000000000000.00 +- 0.00
pPCA (PM)      6.46 +- 0.80
==============================


==> plots/nips/table.txt <==
	  nips
pi/8
---------------
EigenGame      11.21 +- 6.82
pPCA  (Eig)    3.14 +- 1.52
p2PCA (Eig)    1.53 +- 0.68
p4PCA (Eig)    1.00 +- 0.22
Oja            5.67 +- 2.15
pPCA  (Oja)    2.68 +- 1.71
pPCA2 (Oja)    1.07 +- 0.30
pPCA4 (Oja)    0.91 +- 0.14
Power Method   6.19 +- 0.56
pPCA (PM)      6.21 +- 0.56
==============================
pi/32
---------------
EigenGame      700000000003.63 +- 458257569490.03
pPCA  (Eig)    6.26 +- 2.37
p2PCA (Eig)    3.05 +- 0.84
p4PCA (Eig)    2.51 +- 0.32
Oja            10.03 +- 2.98
pPCA  (Oja)    4.54 +- 1.98
pPCA2 (Oja)    1.90 +- 0.43
pPCA4 (Oja)    1.61 +- 0.21
Power Method   6.28 +- 0.57
pPCA (PM)      6.30 +- 0.57
==============================
pi/128
---------------
EigenGame      1000000000000.00 +- 0.00
pPCA  (Eig)    1000000000000.00 +- 0.00
p2PCA (Eig)    1000000000000.00 +- 0.00
p4PCA (Eig)    1000000000000.00 +- 0.00
Oja            1000000000000.00 +- 0.00
pPCA  (Oja)    1000000000000.00 +- 0.00
pPCA2 (Oja)    1000000000000.00 +- 0.00
pPCA4 (Oja)    1000000000000.00 +- 0.00
Power Method   800000000001.13 +- 399999999997.74
pPCA (PM)      6.39 +- 0.58
==============================

